kAgent: An execution-guided crash resolution agent for the Linux kernel

Fuzzing frameworks like syzkaller have uncovered thousands of Linux kernel crashes, many of which are critical and security-sensitive. However, the ability to rapidly repair these crashes has not kept pace, particularly given the complexity and low-level nature of kernel code. Predominantly targeting user-space applications, existing LLM-based program repair techniques are not tailored to the unique challenges posed by kernel fuzz bugs-such as the absence of natural language bug reports, lack of exhaustive test oracles, and highly specialized crash artifacts. Thus, in this work, we first identify the prevalent bottlenecks that generic agents struggle with in complex systems such as the Linux kernel. Guided by these findings, we then build kAgent, a workflow-based agent inspired by how kernel developers diagnose and fix bugs, and kGym++, the co-designed toolstack supporting kAgent's requests. kAgent inspects relevant execution logs, generates execution-grounded natural language hypotheses, synthesizes candidate patches, validates patches through crash reproduction, and iteratively refines its reasoning. We ablate these agentic system features in kAgent and quantitatively analyze their contributions to the overall performance. We also report our experience on building agents for kernel crash repair. Although derived from this work on Linux, we note that our experience applies broadly to fuzzing-discovered bugs in complex systems software. We evaluate kAgent on kBenchSyz and show that it can repair up to 54.5% of crashes without localization and 65% with correct file hints. We also show kAgent's generalization on a few wild Syzkaller bugs, and how different patch types offer varying utility to developers who debug complex system software.

==> code/llm_judge_prompt.txt <==
You are a kernel expert. Now, there is a kernel crash, and a student has come up with a patch for the crash.
However, there has been already a ground truth patch approved and merged into Linux. In order to give feedback to the student,
you are required to review both student's patch and ground truth patch.

Student's patch:
<student_patch>
{agentPatch}
</student_patch>

<approved_patch>
{devPatchMessage}

```
{devPatch}
```
</approved_patch>

The approved patch is absolutely correct because it has been reviewed by multiple kernel maintainers.

Now, you have read the patches. Please tell us if the student's patch does the EXACT SAME THING as the approved patch, and reason the verdict you make.
In order to have a sound verdict, you should analyze the behavior of both patch, and compare the analyzed behavior.
However, it is OK to have different variable names in the same logic, and uses similar error code or const macros for the same purpose.
Any implementations of other kinds of behaviors should be regarded as discrepant.

==> code_snippets/hypothesist.txt <==
... The execution log shows repeated calls to `dvb_create_media_graph`, followed by calls to `dvb_create_io_intf_links`, `dvb_remove_device`, and `dvb_media_device_free`. This suggests that the devices and their associated media entities are being created but not properly cleaned up when removed ... The solution is to free the connector structures in `dvb_media_device_free` when the `adap->conn` exists.  Add `kfree(dvbdev->adapter->conn);` and `kfree(dvbdev->adapter->conn_pads);` after the existing freeing of interface devnode, tsout entity and entity within the `dvb_media_device_free` function. After freeing the memory, set the pointers to NULL: `dvbdev->adapter->conn = NULL;` and `dvbdev->adapter->conn_pads = NULL;`. This ensures that the connector-related memory is freed when the DVB device is removed, preventing the memory leak.
